Induced polarization of {\Lambda}(1116) in kaon electroproduction

We have measured the induced polarization of the ${\Lambda}(1116)$ in the reaction $ep\rightarrow e'K^+{\Lambda}$, detecting the scattered $e'$ and $K^+$ in the final state along with the proton from the decay $\Lambda\rightarrow p\pi^-$.The present study used the CEBAF Large Acceptance Spectrometer (CLAS), which allowed for a large kinematic acceptance in invariant energy $W$ ($1.6\leq W \leq 2.7$ GeV) and covered the full range of the kaon production angle at an average momentum transfer $Q^2=1.90$ GeV$^2$.In this experiment a 5.50 GeV electron beam was incident upon an unpolarized liquid-hydrogen target. We have mapped out the $W$ and kaon production angle dependencies of the induced polarization and found striking differences from photoproduction data over most of the kinematic range studied. However, we also found that the induced polarization is essentially $Q^2$ independent in our kinematic domain, suggesting that somewhere below the $Q^2$ covered here there must be a strong $Q^2$ dependence. Along with previously published photo- and electroproduction cross sections and polarization observables, these data are needed for the development of models, such as effective field theories, and as input to coupled-channel analyses that can provide evidence of previously unobserved $s$-channel resonances.

==> comments-2.txt <==
I think this must be comments on an earlier version of the paper.  Some comments are obsolete.

Also, I do not agree that figures of Q^2 vs W, cos vs phi, etc are necessary.  The binning tables 
show the essential gist, which is the coverage of the data.

**************************************************************************************
General.
 - A natural question is why we did not measure the Sigma0 polarization at the same time
   as the yields were extracted as part of the fits. Perhaps we should make an explicit 
   statement that these observables will be included in a future paper.
>Short blurb added to end of conclusions.

Page 2.
 - Update angle labels on Fig. 1 to match the notation in the text.
>Should be fine now.

Page 6.
 Fig. 3. Is this plot made with a log z-scale? If so, you should indicate the scale.
>I think it is linear scale.  Like in fig 4.
  - Caption. Line 1. Use "... distributions for identified kaons and protons". Also, isn't the
    plot for pions relevant to show as this is the dominant particle ID background? It shows where
    the K/pi separation becomes problematic.
>You recall we had an overlay plot where we gave pions the kaon mass and saw where they merged into 
kaon band.  I can see if Marianna will make this.  Her time is scarce.  I think the point of the 
figures are to show ID of the particles we actually need in the analysis.

 Fig. 4. I think a log z-scale would be better for this figure. Why aren't the Sigma0s showing up
    clearly here?
>I can see if Marianna can make it.

Page 8.
 Fig. 5. Note the costhkcm bins on the figures as well (to make clear that these are not summed
     over angle). Also the figure is missing an axis label and units.
>Will look into it.

 Left column.
  Paragraph 2.
   - Eq.(23). Define a_i and a_j. It is not clear what is being summed over here.
> Done.

Page 9.
 Fig. 6. A shadow frame is appearing on the right side of the figure. Also you are missing an
    axis label and units.
> Will try to fix labels.  Shadow frame is gone.

 Right column.
  Section IV. Should this short section be subsumed into another section?
> Reorganized.

Page 10.
  - Uncertainty associated with background subtraction. I am not sure that varying the MM2 cuts
    is a proper measure of the background subtraction. What you really want to study is what
    happens as you vary the model function used for the background term. For example, using
    protons misidentified as kaons or smoothing your MC derived background template, or using
    a polynominal in the fits for the background. What is done here is really just a study of
    the fit function.
> Changing the MM2 cuts lets in more/less pion background.  Not going to go back down this road 
since the analysis review is done.

Page 11.
 Left column.
  Paragraph 2.
   - Why did you not mention the study of acceptance matching the polarization of the MC to the
     data as well as setting it to +1 and -1? This is relevant as varying the t-slope only changes
     the K+ distributions and does not strongly affect the costhprf distributions.
>Obsolete

   - I think Section VI should be entitled "Results and Discussion".
> Fine

Page 13.
 - The PDG2012 edition did something good and replaced the notations for resonances to no longer
   use the partial wave contents (S, P, D,..) but N, Delta, Lambda, Sigma, etc.. followed by the 
   spin and parity of the state. For example, the P13(1900) is now the N(1900)3/2^+. I think we 
   should use those notations as we did for the recent e1f KY paper.
> Agreed, changed. Please check that I got the substitutions done right.

 - We need to add the plots of Pn vs. costhkcm over the full W range. I added another figure to the
   paper, but this will need to be made.
> Done.

Page 14.
 - Why is the W range truncated on this plot? Show the full set of data measured.
> Extended it to 2.7

Page 15.
 Conclusions - I made some updates here, but purposefully did not go into detail. I still need to
  ponder on this a bit more.
> Slightly more revised.
  
References.
  - Refs. [36] and [37]. Use "D.S. Carman"
  - Ref. [38]. First authors name missing. Listed as "D.D.".
  - Ref. [44]. Use "(Particle Data Group)".
>Bibtex issue. Fixed

**************************************************************************************


